The Structure and Dynamics of Massive High-$z$ Cosmic-Web Filaments: Three Radial Zones in Filament Cross-Sections

We analyse the internal structure and dynamics of cosmic-web filaments that connect massive high-$z$ haloes. Our analysis is based on a high-resolution AREPO cosmological simulation zooming-in on a volume encompassing three ${\rm Mpc}$-scale filaments feeding three massive haloes of $\sim 10^{12}\,\text{M}_\odot$ at $z \sim 4$, embedded in a large-scale sheet. Each filament is surrounded by a cylindrical accretion shock of radius $r_{\rm shock} \sim 50 \,{\rm kpc}$. The post-shock gas is in virial equilibrium with the potential well set by an isothermal dark-matter filament. The filament line-mass is $\sim 9\times 10^8\,\text{M}_\odot\,{\rm kpc}^{-1}$, the gas fraction within $r_{\rm shock}$ is the universal baryon fraction, and the virial temperature is $\sim 7\times 10^5 {\rm K}$. In the outer ''thermal'' (T) zone, $r \geq 0.65 \, r_{\rm shock}$, inward gravity and ram-pressure forces are over-balanced by outwards thermal pressure forces, decelerating the inflowing gas expanding the shock outward. In the intermediate ''vortex'' (V) zone, $0.25 \leq r/ r_{\rm shock} \leq 0.65$, the velocity field is dominated by a quadrupolar vortex structure due to offset inflow along the sheet through the post-shock gas. The outwards force is dominated by centrifugal forces associated with these vortices, with additional contributions from global rotation and thermal pressure. The shear and turbulent forces associated with the vortices act inward. The inner ''stream'' (S) zone, $r < 0.25 \, r_{\rm shock}$, is a dense isothermal core, $T\sim 3 \times 10^4 \, {\rm K}$ and $n_{\rm H}\sim 0.01 \,{\rm cm^{-3}}$, defining the cold streams that feed galaxies. The core is formed by an isobaric cooling flow and is associated with a decrease in outwards forces, though it exhibits both inflows and outflows. [abridged]

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
